A broad survey of spectro-temporal properties from FRB 20121102A

We survey the spectro-temporal properties of fast radio bursts from FRB 20121102A observed by earlier studies across a wide range of frequencies. We investigate 167 bursts from FRB 20121102A spanning frequencies 1--7.5GHz, durations of less than 1 ms to approximately 10 ms, with low and high energies, and with different wait-times. We find from this sample of bursts a strong agreement with the inverse relationship between sub-burst slope and duration and with other predictions made by the triggered relativistic dynamical model (TRDM). Earlier results found agreement with those predictions across three different repeating FRB sources. For this sample of bursts, we find that the sub-burst slope as well as the 'sad trombone' drift rate are consistent with being in a quadratic relationship with frequency and that both these quantities are inversely proportional to the duration. We also find that the duration decreases with increasing frequency as well as a statistically significant correlation between the sub-burst duration and bandwidth (proportional to $t^{-1/2}$) that is unexpected. No distinct group of bursts in this sample deviated from these relationships, however significant scatter can be seen in measurements. This study demonstrates the consistent existence of relationships between the spectro-temporal properties of bursts from a repeating FRB source. A simple explanation for the inverse relation between the sub-burst slope and duration is an inherently narrowband emission process. We make all measurements available as well as a graphical user interface called Frbgui developed and used to perform measurements of burst waterfalls.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
